Search for dark matter candidates and large extra dimensions in events with a jet and missing transverse momentum with the ATLAS detector

A search for new phenomena in events with a high-energy jet and large missing transverse momentum is performed using data from proton-proton collisions at sqrt(s)=7 TeV with the ATLAS experiment at the Large Hadron Collider. Four kinematic regions are explored using a dataset corresponding to an integrated luminosity of 4.7 inverse femtobarn. No excess of events beyond expectations from Standard Model processes is observed, and limits are set on large extra dimensions and the pair production of dark matter particles.

==> metadata.txt <==
title: Search for dark matter candidates and large extra dimensions in
events with a jet and missing transverse momentum with the ATLAS
detector

abstract: A search for new phenomena in events with a high-energy jet
and large missing transverse momentum is performed using data from
proton-proton collisions at sqrt(s)=7 TeV with the ATLAS experiment at
the Large Hadron Collider. Four kinematic regions are explored using a
dataset corresponding to an integrated luminosity of 4.7 inverse
femtobarn. No excess of events beyond expectations from Standard Model
processes is observed, and limits are set on large extra dimensions
and the pair production of dark matter particles.

Comments: 37 pages plus author list (59 pages total), 7 figures, 9
tables, submitted to JHEP, all figures including auxiliary figures are
available at
http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2011-20/

